Semi-supervised Adversarial Learning for Complementary Item Recommendation

Complementary item recommendations are a ubiquitous feature of modern e-commerce sites. Such recommendations are highly effective when they are based on collaborative signals like co-purchase statistics. In certain online marketplaces, however, e.g., on online auction sites, constantly new items are added to the catalog. In such cases, complementary item recommendations are often based on item side-information due to a lack of interaction data. In this work, we propose a novel approach that can leverage both item side-information and labeled complementary item pairs to generate effective complementary recommendations for cold items, i.e., for items for which no co-purchase statistics yet exist. Given that complementary items typically have to be of a different category than the seed item, we technically maintain a latent space for each item category. Simultaneously, we learn to project distributed item representations into these category spaces to determine suitable recommendations. The main learning process in our architecture utilizes labeled pairs of complementary items. In addition, we adopt ideas from Cycle Generative Adversarial Networks (CycleGAN) to leverage available item information even in case no labeled data exists for a given item and category. Experiments on three e-commerce datasets show that our method is highly effective.

==> old_fragments.txt <==
%No interaction data yet exists for the seed item; \emph{}


%We make the following assumptions, see \cite{galron2018deep}:
\begin{comment}
\begin{itemize}
\item No interaction data exists yet for the seed item.
\item Each item is assigned to one single category, and we assume that some form of additional side-information about items is available.
\item There is a labeled set of pairs of complementary items. This set may be obtained manually or based on automatically collected data, e.g., about co-purchased items on an e-commerce shop.
\end{itemize}
\end{comment}

\color{gray}
We recall that our work focuses on recommending complementary products for \emph{cold} items, for which no interaction data yet exists. However, each item is assigned to one single category and we furthermore assume that some form of additional side-information is available. Lastly, we assume that there is a labeled set of pairs of complementary items. This set may be obtained manually or based on automatically collected data, e.g., about co-purchased items on an e-commerce shop. % We note that this labeled data set does not contain the cold item for which we seek
Paucity of labeled data is an inherent problem, and a model that can cope with it is preferable.

%but for which some form of side-information is available. Furthermore, each item is assigned to one single category. Lastly, we assume that there is a dataset of labeled set of pairs of complementary items.
%That is, the recommended products have no associated usage data and therefore recommendations must rely only on their content. We further assume the existence of a category taxonomy, and that each item belongs to a single category. Lastly, there is a labeled set of pairs of complementary items. This set may be obtained manually or by a co-purchase counter for items that were purchased multiple times. Therefore, paucity of labeled data is an inherent problem, and a model that can cope with it is preferable.

The task is, given a \emph{seed} item and a \emph{target category}, to recommend complementary items that belong to the target category.
\color{black}

%This model employs semi-supervised learning. For labeled pairs of items, it exerts only the \emph{item encoder} and \emph{category converter}, just like the Triplets model. Additionally, items without a labeled recommendation for a certain category can still take part in the training procedure, as described above.

%we stress that the CycleGAN model differs from the Triplets model only at training time. At inference time they are identical, as only the outputs of the \emph{item encoder} and the \emph{category converter} are used for recommendations. Therefore, the added sub-networks of the CycleGAN are needless at inference time.


\color{gray}

%This methods generates a new item, which is the conversion of the seed item to the target category. Then the recommended items are retrieved based on their similarity to this generated pseudo-item. In order to supply relevant recommendations, the conversion should capture important traits in the seed item.
%However, that approach faces two major challenges. First, the generation of new items is a hard task. Second, due to the multimodal nature of the side-information, it remains an open question how to compute similarity.
%To decided to avoid these challenges by working on the feature space. That is, each item is associated with a distributed representation. Then we do not generate a new item, but a representation of a new item, which is a simpler task. Additionally, it solves the problem of similarity measure.

%To this end, the model maintains a dedicated latent space per each category. Simultaneously, it learns how to transfer the item representations from one latent space to another. For example, let $s$ be a specific shirt and $p$ and $n$ are two pairs of pants, with distributed representations $v_s$, $v_p$ and $v_n$, respectively. Without loss of generality, let us assume that $s$ is complemented by $p$, but not by $n$. Then, we would like to learn a transformation, such that projecting the shirt's representation $v_s$ into the pants domain will yield a similar representation to $v_p$ compared to $v_n$.
%In what follows, we describe a model that relies on this intuition. This simple model consists of 2 main parts: \emph{item encoder} and \emph{category converter}.
%\paragraph{Item encoder} Given an item $i$, the model first generate its representation $v_i$ based on its side-information. Arguably, the most important side-information is the image of the item. To incorporate it, we first feed the image through a pre-trained image processing model. Then, we pass its output through a multilayer perceptron (MLP). For categorical features, the model fits an embedding per each distinct value. We note that continuous features, like price can be resorted to categorical features by discretization. In our experiments we found that equal-depth binning (balanced amount of instances per bin) outperforms equal-width binning (equal range).
%To obtain the item representation, the representations of all features are then concatenated and passed through a 2-layered MLP.
%We note that the category itself is used here as another feature, which makes the \emph{item encoder} category-aware.

%\paragraph{Category converter} The model fits an embedding for each category. While there are many plausible architectures to combine the item and the category representations, our model of choice is a simple concatenation of these representations and passing them through an MLP.

%\paragraph{Model training} To train the model, the input is a labeled pair of item: seed $s$ and a positive complementary item $p$ of category $c$. Then we apply negative sampling and draw a negative item $n$ (from category $c$ as well). The \emph{item encoder} is invoked on each of items, to obtain representations $v_s$, $v_p$ and $v_n$. Then, applying the \emph{category converter} on $v_s$ yields $v^c_s$, the representation of the seed item in the desired latent space. The loss function is a variation of triplet loss \cite{schroff2015facenet}: $\mathcal {L}\left(v^c_s,v_p,v_n\right)=\operatorname {max} \left({\operatorname {cos} \left(v^c_s,v_p\right)}-{\operatorname {cos} \left(v^c_s,v_n\right)}+\alpha ,0\right)$, where $\operatorname {cos}$ is the cosine function and $\alpha$ is hyperparameter that set the margin.

%Figure X depicts the architecture of the model. Let $I_c$ be the set of items in category $c$. To find plausible recommendations in category $c$ for item $s$, the converted representation $v^c_s$ is generated. Then items are recommended according to their distance from $v^c_s$:
%$\operatorname{argmax}_{i\in I_c} \operatorname{cos}(v^c_s, v_i)$.

\color{black}


\color{gray}
%A notable pitfall in the previous model is its complete reliance on labeled data. As said, paucity of labeled data is a common problem in complementary item recommendations and many complementary pairs might be missing from the labeled set. This may lead to a sub-optimal model, where the \emph{item encoder} does not have enough labeled data, especially for rare categories; and the \texttt{category converter} is less effective, mostly in rare category pairs.

%To remedy this problem, we suggest to leverage any item in the catalog, even without any supervision. That is, the input is a seed item and a target category, without a labeled complementary item. Back to our example, given a shirt, this time it is not associated with any complementary pants.
%We first introduce another sub-network: \emph{discriminator}\footnote{Actually it performs as a classifier. We later explain why it is dubbed as discriminator}, which gets an item representation $v_i$ and a category $c$ and outputs the probability that item $i$ belongs to category $c$.
%With the absence of labeled complementary recommendation for $i$ in category $c$, the converted representation $v^c_i$ is sent to discriminator to affirm it is indeed looks like a representation of an item in category $c$. This by itself is insufficient to train a model that generates satisfactory recommendations, because it is not guaranteed that important traits of the seed item are preserved. In our running example, the converted representation may seem like it belongs to a pair of pants, but it might not lead to good recommendations, as it is not constrained to retain either concrete or abstract properties like style, age group or price. To overcome this problem, the \emph{reconstructor} is introduced, which encourages the \emph{category converter} to be \emph{cycle consistence}, and thereby to enforce it to retain the traits of the seed item. Specifically, this network receives a converted representation $v^c_i$ and the original category of the seed item. It then aims to reconstruct the original representation $v_i$ by outputting a vector $v'_i$ such that $v_i \approx v'_i$.

%This model employs semi-supervised learning. For labeled pairs of items, it exerts only the \emph{item encoder} and \emph{category converter}, just like the Triplets model. Additionally, items without a labeled recommendation for a certain category can still take part in the training procedure, as described above.

%we stress that the CycleGAN model differs from the Triplets model only at training time. At inference time they are identical, as only the outputs of the \emph{item encoder} and the \emph{category converter} are used for recommendations. Therefore, the added sub-networks of the CycleGAN are needless at inference time.



\begin{comment}
\color{gray}
\subsection{Similarity to CycleGAN}. This model has several commonalities with a variant of Generative Adversarial Networks (GAN) \cite{goodfellow2020generative}, called CycleGAN \cite{zhu2017unpaired}. In this subsection we draw parallel between our approach and CycleGAN. This model learns to translate images from a source domain (e.g., images of horses) to a target domain (e.g., images of zebras) without supervision. We now briefly describe its components. Let $X$ be the source domain and $Y$ the target domain. CycleGAN includes 2 generators and a discriminator\footnote{There is another discriminator, but is irrelevant to this discussion.} which are trained simultaneously:
Generator \texttt{G} learns to translate images from $X$ to $Y$.
Generator \texttt{F} learns to translate images from $Y$ to $X$.
Discriminator \texttt{D\_Y} learns to differentiate between genuine images of $Y$ and generated images $G(X)$. That is, its objective is to output a high probability for $y\in Y$ and a low probability for $\texttt{G}(x)$.
% At the same time, \texttt{G} learns how to translate any image $x\in X$ so it would seem like $\texttt{G}(x)$ is drawn from $Y$.
Training of these networks is done using adversarial training.
It is desired that $\texttt{G}(x)$ does not dismiss important characteristics of the original image. This would guarantee that $\texttt{G}(x)$ is a translation of $x$, rather than just an image that seems to belong to $Y$, but has no affinity to $x$. To this end, cycle consistency loss is introduced. We first explain this loss by an example. Upon translating an image of a horse to an image of a zebra, and then translating it back to be a horse image, then the final image should be similar to the original one. Namely, this loss asks to minimize the difference between $x$ and $\texttt{F}(\texttt{G}(x))$.

In our architecture, the input samples of the \emph{classifier} are either representations that are drawn directly from the distribution of the \emph{item encoder}, or representations that were generated by the \emph{category translator}. We first explain that in a sense, the \emph{item encoder} serves as the real distribution, the \emph{category translator} as \texttt{G} and the \emph{classifier} as \texttt{D}. Given an input representation $v$ and a category $c$, the \emph{classifier} works as follows. If $v$ was generated directly by the \emph{item encoder}, then it should confirm that that item belongs to the declared category $c$; otherwise, $v$ was further translated by the \emph{category translator}, and it should contradict the affinity between the item and the category. Therefore, similar to GAN, the \emph{classifier} (\texttt{D}) aims to output a probability limits to 1 for inputs drawn from the \emph{item encoder} (real distribution) and a 0 probability for inputs from the \emph{category translator} (\texttt{G}).

Just like in CycleGAN, our approach applies cycle consistency loss using the \emph{reconstructor}, which serves as \texttt{F}. However, there are some notable differences between the 2 models. First, the real distribution in CycleGAN is a real genuine image from source domain. Therefore, the cycle consistency loss is well defined, as the original image serves as the label. In contrast, our approach works on the feature space. That is, the ``real distribution'' is actually the output of the \emph{item encoder}, which is a \emph{learned} network. Consequently, the outputs of the \emph{image encoder} also serve as labels, which might hamper its training. As mentioned before, we overcome this problem by averting the gradients that arise from the cycle consistency loss from flowing to the \emph{item encoder}.

Another difference stems from the complexity of the \emph{category translator}. While in CycleGAN there are only 2 participating domains, in our problem the number of domains (categories) can reach to hundreds. Therefore we resort to train a unified translator for all categories. Given the unified translator it might seem like the \emph{reconstructor} is redundant, as also the \emph{category translator} can translat between any pair of categories. However, in our experiments we noticed a crucial advantage in separating these two networks. We conjecture that it is due to the asymmetric nature of the recommendations. For instance, the seed item may be significantly more expensive than the recommended item, but the opposite direction does not necessarily hold. Therefore, the \emph{category translator}, which generates the recommendations should preferably be distinct from the \emph{reconstructor}.

\end{comment}

% \subsubsection{Comparison to CycleGAN}. This model has several commonalities (and discrepancies) with CycleGAN \cite{zhu2017unpaired}. To see it, we first remind that Generative Adversarial Networks (GAN) \cite{goodfellow2020generative} have two competing networks that are trained using an adversarial loss: a Generator \texttt{G} and a Discriminator \texttt{D}. \texttt{G} generates samples and \texttt{D} needs to distinguish between genuine samples and generated ones. In our architecture, the input samples of the \emph{classifier} are either representations that are drawn directly from the distribution of the \emph{item encoder}, or representations that are taken from the \emph{category translator}. We first explain that in a sense, the \emph{item encoder} serves as the real distribution, the \emph{category translator} as the \texttt{G} and the \emph{classifier} as \texttt{D}. Given an input representation $v$ and a category $c$, the \emph{classifier} works as follows. If $v$ was generated directly by the \emph{item encoder}, then it should confirm that that item belongs to the declared category $c$; otherwise, if $v$ was further converted by the \emph{category translator}, then it should contradict the affinity between the item and the category. Therefore, similar to GAN, the \emph{classifier} (\texttt{D}) aims to output a probability limits to 1 for inputs drawn from the \emph{item encoder} (real distribution) and a 0 probability for inputs from the \emph{category translator} (\texttt{G}).

% Now, to draw parallel between our architecture and CycleGAN \cite{zhu2017unpaired} we mark that CycleGAN is a variant of GAN, which translates images from one domain (e.g., images of horses) to another domain (e.g., images of zebras) without supervision. The input to the Generator is an image from the source domain and it learns how to translate them to the target domain. Additionally, the cycle consistency loss motivates the Generator to do not dismiss important characteristics of the original image and by doing so . The same principle is adopted in out architecture, but with a notable difference, which is the real distribution. While. As mentioned before, we overcome this problem by averting the gradient to flow to the \emph{item encoder}. Another difference stems from the complexity of the complexity of the \emph{category translator}. While

\begin{comment}
Hit Ratio ($HR@k$) is the portion of seed items for which the top-$k$ recommendations contain one of the labeled complementary items.
Normalized Discounted Cumulative Gain (NDCG) does not dichotomously count the number of hits, but also considers their positions within the recommendation list. The rationale behind this measure is higher positioned recommendations draw more attention by the user, and therefore should gain more weight. See \cite{shani2011evaluating} for more details. Since the labeled set is very skewed towards several popular items, a popularity-based model might seem like a good approach. However, recommending the most popular items might not lead to a positive effect on the users\cite{pu2012evaluating,jannach2019towards}. Therefore, additionally to precision-based measures, it is common to measure also the exposure to the long-tail. To this end, we compute the global diversity

In compliance with the problem setting, in the main evaluation protocol the desired category of the recommendations is given. However, to showcase the robustness of the methods, we also experiment in a category-unaware setting. Since our model requires to receive a target category as input, in this set of experiments we go over all complementary categories in a round robin fashion and iteratively select the next recommendation.
\end{comment}



\color{gray}

%To conduct experiments we used the renowned Amazon dataset \cite{he2016ups}. Since the problem setting focuses on cold-item recommendations, we extracted only items' side-information, without their usage data.
%The categories are given in the dataset in a hierarchical manner, and we treat them as a flat list.
%An item $s$ may be associated with a list of items $\{r_i\}$ that are frequently bought together after purchasing it. By removing items on this list, that belong to the same category as the one of $i$, we gather a labeled set of complementary item pairs $\{(s, r_i)\}$. We note that these pairs may be asymmetric, e.g., a laptop may be accompanied with a recommendation for a charger, but not vice versa.

%The dataset is partitioned into several subsets, and we chose ``Clothing, Shoes and Jewelry'' (dubbed as Clothing), ``Home and Kitchen'' (Home), and ``Toys and Games'' (Toys). These subsets were chosen because complementary items are of key importance in these domains; and at the same time they differ in key aspects like their verticals, target users, attributes that affect the notion of complementary, and amount of items and categories. Therefore, using these different datasets allows to evaluate the \emph{robustness} of our approach.

% \koby{The categories are given in the dataset in hierarchical manner: clothing -> women -> shirts -> hiking shirts -> ...}.

%\subsection{Implementation}
%For reproducibility we release the code of our implemented method and baselines\footnote{\url{https://github.com/anonymous1e6/complementary_item_recommendation}}.

\begin{comment}
To reduce noise, categories with less than 5 items are excluded.
80\% of the data is reserved for training and to mimic the cold start problem, seed items in the validation and test sets do not appear in the training set.
The side-information of each item consists of an image, price and category.
The employed pre-trained image processing model is ResNet152\cite{he2016deep}, which is held fixed during training. If an item has multiple images, we consider only the first one.
We discretized the continuous price to 20 bins. In our experiments we found that equal-\emph{depth} binning, i.e., using a balanced amount of instances per bin, outperforms equal-\emph{width} binning, i.e., using equal ranges per bin.

features: image, price and category.
\end{comment}



\subsection{Evaluation Metrics}
Hit Ratio ($HR@k$) is the portion of seed items for which the top-$k$ recommendations contain one of the labeled complementary items.
Normalized Discounted Cumulative Gain (NDCG) does not dichotomously count the number of hits, but also considers their positions within the recommendation list. The rationale behind this measure is higher positioned recommendations draw more attention by the user, and therefore should gain more weight. See \cite{shani2011evaluating} for more details.
% $ \displaystyle \mathrm {DCG_{p}} =\sum _{i=1}{\frac {rel_{i}}{\log _{2}(i+1)}}$
% ${\displaystyle \mathrm {IDCG_{p}} =\sum _{i=1}^{|REL_{p}|}{\frac {rel_{i}}{\log _{2}(i+1)}}}$
Since the labeled set is very skewed towards several popular items, a popularity-based model might seem like a good approach. However, recommending the most popular items might not lead to a positive effect on the users\cite{pu2012evaluating,jannach2019towards}. Therefore, additionally to precision-based measures, it is common to measure also the exposure to the long-tail. To this end, we compute the global diversity

In compliance with the problem setting, in the main evaluation protocol the desired category of the recommendations is given. However, to showcase the robustness of the methods, we also experiment in a category-unaware setting. Since our model requires to receive a target category as input, in this set of experiments we go over all complementary categories in a round robin fashion and iteratively select the next recommendation.

\begin{comment}
\subsection{Baselines}
We compare the performance of our model against several baselines.
\emph{popularity} is a simple yet effective baseline, which counts the popularity of each item in the training labeled set. Namely, for each item $i$ it records the amount of seed items for which $i$ is labeled as their complementary item in the labeled set.
\emph{DCF}\cite{galron2018deep} is a complementary item recommender that optimized for cold items. Since it code was not released, we implemented it based on the description in the original paper and make it publicly available.
\emph{DCF Hard negative} is a variant we propose, which leverages the the information embedded in categories. In this variant, negative sampling is not drawn from the entire catalog, but only from the items in the category of the labeled target item.
\emph{P-Companion}\cite{Hao2020PCompanion} is another strong baseline. Since its code is not publicly available, we implemented it and publish in our repository as well. To make it compatible with our problem setting we made two modifications. First, the target categories are controlled and second, collaborative information is omitted to support the cold start problem.

\end{comment}


% The \emph{classifier} is invoked three times: on the representations of the seed item $v_s$, the positive item $v_p$, and the translated item $v^c_s$\footnote{For running time considerations the negative item's representation is not fed to the \emph{classifier}, although it could be trivially added.}.
% \todo{D: Oren, the previous sentence is not immediately clear. Maybe revise a bit. actually the loss is not applied on individual representations, right? a loss is always about some difference.}
% \todo{D: maybe add formula for cross-entropy loss, people like formulas, and the trivial euclidian distance formula was provided above as well.}
% \todo{D: I heavily revised the next part. it is important to highlight that this is all very difficult and we have brilliant solutions.}
% We note that implementing the loss functions in a naive way can lead to sub-optimal results in our setting. We discuss these challenges and how we addressed them as follows.

% Let us first discuss the first two uses of the loss, on the seed item $v_s$ and on the positive item $v_p$. In these cases, the \emph{classifier} gets accurate direction, since its label set (the category of each item) is obtained from the catalog. However, we note that a naive use of the \emph{classifier} would also affect the \emph{item encoder}. Specifically, it can ultimately lead to a degenerated model, where the \emph{item encoder} explicitly embeds the category in its outputs\footnote{We recall that the category is an input to the \emph{item encoder}.}.
% \todo{D: Not sure what "explicitly embeds" means exactly, even though one can guess}
% We therefore implemented the model in a way that we prevent the gradients of the \emph{classifier} of flowing through the parameters of the \emph{item encoder}. Our experiments revealed that this led to significantly improved performance.


% Another nontrivial issue arises when we feed the translated item representation $v^c_s$ to the \emph{classifier}. The \emph{category translator} aims to deceive the \emph{classifier} and to make it classify $v^c_s$ as if it belongs to category $c$. At the same time, we should bear in mind that only a well trained discriminator would allow the \emph{category translator} to generate suitable representations. Therefore, in order to avert a situation where the \emph{category translator} finds edge cases (adversarial examples) that deceive the \emph{classifier}, but do not look like real vectors, it is important that the \emph{classifier} is trained on the output of the \emph{category translator} $v^c_s$. If so, $v^c_s$ is used to train both the \emph{category translator} and the \emph{classifier}, but each of them has a different objective. The \emph{category translator} aims to fool the \emph{classifier}, while the latter needs to challenge the \emph{category translator}. To address this issue, we use \emph{adversarial training}, using a gradient reversal layer. Meaning, during backpropagation the \emph{category translator} obtains the original gradients, while the \emph{classifier} is directed by the additive inverse of the gradients.
% \todo{D: For me personally, this last paragraph is very difficult to follow. But more competent readers might understand.}

%\newpage
\color{gray}

%Additionally to the loss function of the Triplets model, the CycleGAN model has two more loss functions. To allow end-to-end learning of the entire architecture, the final loss is given by a weighted sum of the three losses, where the weights are determined by hyperparameters.

%\subsubsection{Cycle Consistency Loss}
% The loss of the \emph{reconstructor} is Euclidean distance: $\|v_i-v'_i\|^2$. We point out that during backpropagation, the gradients of this loss affect not only the \emph{category translator}, but also the \emph{item encoder}, and thus may improve it.

%Since both terms in the loss, $v_i$ and $v'_i$, are outputs of learned networks then a degenerated, yet optimal loss can be achieved. For instance if the \emph{item encoder} and the \emph{category translator} output the same fixed value, regardless of the input, then the loss would be 0. To overcome this issue, we observe that the purpose of the cycle consistency loss is to motivate the \emph{category translator} to do not dismiss important traits in the seed item, represented by $v_i$. Therefore, $v_i$ serves as a label for this loss and we stall the gradients that arise from this vector due to the cycle consistency loss.
% Let $f$ be the concatenated features of a certain item, which serve as the input for the \emph{item encoder}. We denote by $Enc(\cdot)$ the operation of the \emph{item encoder}, parameterized by a vector $\theta$. Similarly, $Con(\cdot)$ represents the operation of the \emph{category translator}. Then the loss can be formulated as $\|Enc(f; \theta_E) - Con(Enc(f;\theta_E);\theta_C)\|^2$. Since both terms in the

%The loss for the \emph{classifier} is cross-entropy and it is used 3 times: on the representations of the seed item $v_s$, the positive item $v_p$, and the translated item $v^c_s$. For running time considerations the negative item's representation is not fed to the \emph{classifier}, although it could be trivially added.
%et us first probe the first 2 uses, on the $v_s$ and $v_p$. In these cases, the \emph{classifier} gets accurate direction, since its label set (the category of each item) is obtained from the catalog. However, a naive use of the \emph{classifier} would also affect the \emph{item encoder}. This is an undesired outcome since it might lead to a degenerated model, where the \emph{item encoder} explicitly embeds the category in its outputs. That is, as mentioned above, the category serves as a feature for the \emph{item encoder}. Therefore, training it so as to allow the \emph{classifier} to extract the category, may lead to a trivial model. Indeed, in our experiments we noticed that stopping the gradients of the \emph{classifier} so they do not pass through the parameters of the \emph{item encoder} significantly improved performance.
%Another nontrivial issue arises from feeding the translated item representation $v^c_s$ to the \emph{classifier}. The \emph{category translator} asks to deceive the \emph{classifier} and to make it classify $v^c_s$ as if it belongs to category $c$. At the same time we should bear in mind that only a well trained discriminator would allow the \emph{category translator} to generate suitable representations. Therefore, in order to avert a situation where the \emph{category translator} finds edge cases (adversarial examples) that deceive the \emph{classifier}, but do not look like real vectors, it is important that the \emph{classifier} is trained on the output of the \emph{category translator} $v^c_s$. If so, $v^c_s$ is used to train both the \emph{category translator} and the \emph{classifier}, but each of them has a different objective. The \emph{category translator} aims to fool the \emph{classifier}, while the latter needs to challenge the \emph{category translator}. To this end, we use \emph{adversarial training}, using a gradient reversal layer. Meaning, during backpropagation the \emph{category translator} obtains the original gradients, while the \emph{classifier} is directed by the additive inverse of the gradients.

\color{black}


We first notice that the dataset is very skewed and across all partitions, the top 10 most popular items in a given category cover between a fifth and a quarter of the labeled complementary items. Therefore, popularity-based model is a very competitive baseline in terms of accuracy. Therefore, the catalog coverage is very important, as it shows the limited potential contribution of this model compared to the other models.

Table \ref{tab:perf_category_unaware} reports the results when the category is oblivious to the recommender. Naturally, across all models, the performance in this experiment is lower compared to a case where the category is known. Nevertheless, we evidence the superiority of the proposed model ALCIR also under this problem setting.


%Leaving the particular challenges of data sparsity aside, complementary item recommendation problems have been studied in particular in the fashion domain. %; recall our example of recommending suitable pairs of pants given a specific shirt.
%\color{gray}
%\dots [reading the papers now.]
%\color{black}




\begin{comment}
*****\cite{galron2018deep} - plausible architecture. Cosine similarity between positive pairs, with negative sampling. Will be used as a baseline.
% --> discussed in depth in the paper already.

**** \cite{wang2021personalized} - product knowledge graph works, such as this work,
% Personalized embedding-based e-commerce recommendations at ebay
% Used for landing page recommendations at ebay. Learns item embedding w content data and user embeddings using all sorts of implicit feedback. users and items are projected in same latent space and items are recommended from the user's neighborhood.
% -> not too relevant except that it is the same situation (cold start, volatile). mentioned at the beginning of related work. may discuss it at the end of the related works section if there is space and there is some technical similarity to our work (except for the item encodings).


***** \cite{brovman2016optimizing} - its content-based recommendations rely only on a heuristic title similarity.
% Optimizing similar item recommendations in a semi-structured marketplace to maximize conversion
% A short paper, describing a similar item retrieval item and ranking strategy.
% similarity/relevance is determined through a) similarity of meta-data (title etc), b) "quality" considerations, e.g., seller reputation, and price in comparison to others.
% -> not too relevant as it is about similar item recommendations. mentioned as reference at beginning of related work. could discuss it at the end if there is space; mentioning that ebay uses all sorts of recommenders.  limited technical similarity.



***** \cite{zhang2018quality}
% Quality-aware neural complementary item recommendation -
considers also the compatibility between the quality of the seed and the recommended item. However, their proposed method assumes the existence of explicit ratings.
%% considers stylistic and functional evidence of compatibility
%% personalized, assumes there are ratings.
%% uses both visual and text-based features., not limited to fashion
%% main concept: complementary distance function (how well does an item complement the seed item based on stylistics and functional propoerties, like \cite{McAuleyImage2015} + quality distance function , then jointly learn user preferences and complementary item relationships

%% -> uses images, as we do and all mcauley do., uses text embeddings for functional.
%% -> finally, use item quality (latent representation) based on ratings to focus on higher-quality items.
%% -> probably future work for us. consider also item quality in the (so far trivial) recommendation stpep.
%% what is their baseline: baselines that use same inputs (images, text), but more simple learning models, eg logistic regression.

%% > can all be discussed as extension to the fashion basic things by mcauley.

******* \cite{zhao2017deep} - takes only words as input and does not consider other features like category or image.
Deep style match for complementary recommendation
%% discusses issues of image-only based methods. can return many non-relevant (similar looking) items.
%% fashion
%% use some fancy siamese cnn on text titles. maps (two/pairs of) title sentences into same latent space and find the compatiblity then.
% baselines visual method by mcauley (veit), and some other text-based simpler classifiers.
%% -> similar to consider text titles and search for similar items in the latent space
%% otherwise: not using multiple types of information as we do.
%% cannot learn from existing pairs/knowledge like our work


******%\cite{yan2022personalized} studies the problem of personalized FBT.
% Personalized complementary product recommendation
% mcauley again.
% fancy gobbledygook dl with latest last year's models, graph attention, transformer sequential bla bla

% takes reviews + titles
% compute distances between embeddings
% user prefs: sequential purchase histories
%% > to be discussed in the block on personalized comple rec.



Some systems are domain specific. For instance,
**** \cite{de2022disentangling,
% Disentangling Features for Fashion Recommendation
% use shape and color to assess/learn compatibility of items (top/bottom), learn what are compatible shapes and colors.
% results in output compatibility estimation problem. see also \cite{Song2018Neural}
% aims at diversity over time


****** wu2019session,
% Session-based complementary fashion recommendations
% consider category hierarchy. (mentioned now in our work), sample interactions from different categories
% assume a session-based scenario, which is also in some sense related to the last-item-only situation in our work \cite{QuadranaetalCSUR2018}
% item embedding starts with category, event type of interaction, also images like we do

**********kumar2019c,
% c+ GAN: Complementary Fashion Item Recommendation
% generates images for complementary items
% -> could skip this one.


***** li2020learning} suggested complementary item recommendations for the fashion domain.
Learning the compositional visual coherence for complementary recommendations
%% > very specific form of considering visuals to learn what matches.
%% -> evaluation based on expert-provided outfit dataset
%% -> mention as difference to our work, we don't need them.


****% mostly/only visual features in these papers (as mentioned by  zhang2018quality)
\cite{McAuleyImage2015}, \cite{McAuley2015Inferring} \cite{Wang2018PathConstrained} to read.
%% maybe mention that these are mostly visual recommenders.
%% may suffer from cold-start \cite{Hao2020PCompanion}


%%%%%%%%%%
% OTHER, for future work\cite{He2016LearningComp} -> learning compatibility -> could be mentioned as future work. as we now simplify things to different categories. it is even worse in our case. we need complementary items, and this is not symmetric  \cite{Hao2020PCompanion}


**** %\cite{Hao2020PCompanion}
P-Companion: A Principled Framework for Diversified Complementary Product Recommendation
** co-purchases are not always complementary. -> mention in paper beginning
* also talks about diversity.
* cold-start
% use amazon mturk for data acquisition to understand what is complementary.
% like our work: uses the idea of target categories
% also uses historical data to learn,
% also uses product embeddings for cold start.
% multi-task learning
% relies on distant supervision, i.e., human work, (but not really needed in some ways).
%% -> learns a compatible category and suitable items
%% quite similar, yet different. Discuss early after galtron et al.



****** % \cite{LiuDecoupled2020}
% Decoupled Graph Convolution Network for Inferring Substitutable and Complementary Items
% goal is to predict if an item is substitute or complement
% gnn approach, separate modeling
% limited relationship, not on recommending. could be mentioned as **+ future works***.
% evaluated based on "also-bought" and "also viewed" relations. (also-viewed seems a bit questionable)


********** https://arxiv.org/abs/1809.09621
\cite{Trofimov2018InferringComp}
Inferring Complementary Products from Baskets and Browsing Sessions
* considers both co-purchases and browsing information (views)
* model is good for cold start, as it leverages more signals
* -> recommends in a session-based (a bit personalized setting)
-> predicts co-purchases, but not necessarily complementary items,
-> could go to future works a bit, personalization, which we don't do now


************* https://arxiv.org/abs/2208.06262
Identifying Substitute and Complementary Products for Assortment Optimization with Cleora Embeddings
\cite{Tkachuk2022Identifying}, related to Shopper \cite{Ruiz2020Shopper}
Shopper -> rather on co-purchased items in a basket.
==> Evaluated with human experts!
Uses distance in embedded graph network to determine if an item is a substitute or a complement.
=> rather co-purchase prediction with heuristic what iswhat.
* maybe we skip it. or mention human evaluation as a future work. sounds interesting.



***** https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=7966315
https://dl.acm.org/doi/10.1145/3123266.3123394
\cite{Zaho2017Improving}
Improving recommendation accuracy using networks of substitutable and complementary products
-> mostly about using co-browsing and co-purchasing information to (also viewed also purchsed) to improve MAE/MSE!!
more like Trofimov2018InferringComp. goal is not complementary items, but predict purchases in general of both types.


***** Wang2018PathConstrained
A Path-Constrained Framework for Discriminating Substitutable and Complementary Products in E-Commerce
Like the one above maybe. % evaluated based on "also-bought" and "also viewed" relations. (also-viewed seems a bit questionable). rather on cateogizing the type. sort of link prediction.



\end{comment}

%\color{gray}

%\begin{itemize}
%\item An interesting direction for future work is to support also warm items. That way, the input features for the item encoder would include also collaborative data.
%\item Our approach does not allow same-category recommendations. As future work, we would like to probe the value of allowing this type of recommendations. [When do same-category recommendations make sense? Users may purchase several shirts in the same transactions, but yet, they are not considered to be complementary]
%\item Personalized complementary item recommendations. \cite{zhang2018quality}\cite{wang2021personalized} (eBay problem), as discussed in related work section.
%\item predict in a more fine-grained manner if an item is a substitute or complement \cite{LiuDecoupled2020}, generally, learn compatibilities \cite{He2016LearningComp}, also note that things are not symmetric \cite{Hao2020PCompanion}
%\item consider item quality \cite{zhang2018quality}, could be simple in our work, re-ranking as a baseline.
%\item human evaluation could be one direction as well \cite{Tkachuk2022Identifying}, or based on distant thing \cite{Hao2020PCompanion}, limitation of our ground truth to some extent.

%\end{itemize}

%Our proposed architecture consists of multiple components, that are directed by three particular loss functions: Triplet loss, Cycle Consistency loss and Classifier loss. Table \ref{tab:ablation} shows the performance of the model, when only some of the components are utilized. In brackets we mark the relative performance compared to the complete model. 
%We can see that each introduced component contributes to the overall performance. 
%Most noteworthy is the that a model that does not utilize labeled data, but only the unsupervised losses of the classifier and the cycle consistency performs the worst. 

\begin{comment}
Our proposed architecture consists of multiple components, that are been directed by three loss function: Triplet loss, Cycle Consistency loss and Classifier loss. Table \ref{tab:ablation} shows the performance of the model, when some of component are utilized. In brackets we mark the relative performance compared to the complete model. We can see that each introduced component contributes to the overall performance. Most noteworthy is the that a model that does not utilize labeled data, but only the unsupervised losses of the classifier and the cycle consistency performs the worst. This comes as no surprise, since the importance of labeled data is invaluable. 
\end{comment}


% quality aware. zhang2018quality


\begin{comment}
\paragraph{Structure of next.}
\begin{itemize}
  \item visual and fashion approaches
  \item personalized approaches
  \item approaches on co-purchases, w limited relationship
\end{itemize}
\end{comment}





%\color{gray}
%It is interesting to reveal how relative contribution of the ALCIR method varies with the amount of labeled data for each pair of categories. To this end, we count the number of labeled instances per each pair of complementary categories and discretize these counts to ten equally-sized bins. The first bins represent pairs of complementary categories for which little supervision is available in the training set. Figure \ref{fig:per_labeled_amount} plots the performance of each model with respect to these bins. We note that performance measures between different bins cannot be trivially compared, because in each bin holds different target categories, with a different amount of items from which the recommender should select. Therefore, only the performance of the different models within the same bin and dataset can be compared, since they refer to the exact same test items. We can see the same trend in all datasets, where the relative advantage of ALCIR is higher for the rare category pairs (left parts of the figures). This is emphasized in the Toys and Home datasets, where the performances of ALCIR and ALCIR-Supervised almost converge for more popular category pairs.
%\color{black}
